Cascading-Tree Algorithm for the 0-1 Knapsack Problem (In Memory of Heiner M{\"u}ller-Merbach, a Former President of IFORS)

In operations research, the Knapsack Problem (KP) is one of the classical optimization problems that has been widely studied. The KP has several variants and, in this paper, we address the binary KP, where for a given knapsack (with limited capacity) as well as a number of items, each of them has its own weight (volume or cost) and value, the objective consists in finding a selection of items such that the total value of the selected items is maximized and the capacity limit of the knapsack is respected. In this paper, in memorial of Prof. Dr. Heiner M{\"u}ller-Merbach, a former president of IFORS, we address the binary KP and revisit a classical algorithm, named cascading-tree branch-and-bound algorithm, that was originally introduced by him in 1978. However, the algorithm is surprisingly absent from the scientific literature because the paper was published in a German journal. We carried out computational experiments in order to compare the algorithm versus some classic methods. The numerical results show the effectiveness of the interesting idea used in the cascading-tree algorithm.

==> readme.txt <==
ITOR Author Template
--------------------

The following files are available in itor.zip archive:

itor.cls					- This is the LaTeX2e class file for ITOR template
guide.pdf					- This is PDF of Author Guide for ITOR template
itor-generic-template.pdf	- This is PDF file of sample LaTeX document for ITOR template
itor-generic-template.tex	- This is file of sample LaTeX document for ITOR template
itor.bst					- This is bibliography style file
itor.bib					- This is bibliography database file
fig_1 and fig_2				- Graphic files used in sample EPS format
fig_1 and fig_2				- Graphic files used in sample PDF format

Happy TeXing!!!
Aptara

